VecComp: Vector Computing via MIMO Digital Over-the-Air Computation

Recently, the ChannelComp framework has proposed digital over-the-air computation by designing digital modulations that enable the computation of arbitrary functions. Unlike traditional analog over-the-air computation, which is restricted to nomographic functions, ChannelComp enables a broader range of computational tasks while maintaining compatibility with digital communication systems. This framework is intended for applications that favor local information processing over the mere acquisition of data. However, ChannelComp is currently designed for scalar function computation, while numerous data-centric applications necessitate vector-based computations, and it is susceptible to channel fading. In this work, we introduce a generalization of the ChannelComp framework, called VecComp, by integrating ChannelComp with multiple-antenna technology. This generalization not only enables vector function computation but also ensures scalability in the computational complexity, which increases only linearly with the vector dimension. As such, VecComp remains computationally efficient and robust against channel impairments, making it suitable for high-dimensional, data-centric applications. We establish a non-asymptotic upper bound on the mean squared error of VecComp, affirming its computation efficiency under fading channel conditions. Numerical experiments show the effectiveness of VecComp in improving the computation of vector functions and fading compensation over noisy and fading multiple-access channels.

==> Data/MSEErrorNodes.dat <==
K Nr128 Nr512 Nr2048
4 0.5908958112129622 0.5885582599638567 0.5856189819860919
8 0.5793769934504711 0.5764711604579956 0.575183845134439
12 0.5746655094248417 0.5731099706624527 0.5707882623001028
16 0.5744058560553799 0.5694166697111643 0.5688500287567114
20 0.5720809546263917 0.5692103840026195 0.5684700207444222
24 0.5707558293543383 0.5679540617876362 0.5673393632301788
28 0.5698591816138809 0.5675933028507657 0.5666389582828739
32 0.5704115694355205 0.5670743880372573 0.5658849596737975


==> Data/MSEErrorNr.dat <==
Nr L2 L4 L8 L16 L32
10 0.05566950196139762 0.031455563210141695 0.02054013434140996 0.015035731183215223 0.012592763315913082
15 0.036974137064606366 0.02272401705243169 0.016287611240164205 0.013064086867778973 0.011641147217282469
20 0.029365715867914005 0.01850332158629988 0.013992019863093876 0.012206545690625101 0.01086563869436976
25 0.024388668756289276 0.016064043040027485 0.013240176504076561 0.01146389530294642 0.010687725769962787
30 0.020306872455826096 0.01473561089494787 0.011914478857589004 0.010720511564833505 0.010354196811198318
35 0.01883309323841158 0.013446510690919181 0.0112695180797765 0.010577554463354446 0.010387913952592788
40 0.016697763383112466 0.012687889346939272 0.010989409193829283 0.01036721043769261 0.01027908013241885
45 0.01567287735252093 0.011782291667489469 0.010765512569456433 0.010225979673031436 0.010108219395916895
50 0.013790332503109827 0.010912097703301989 0.010444408713657214 0.010110570732097179 0.010034591682360098
55 0.01366047470483851 0.010623187201239493 0.010108085214165317 0.01004137101635482 0.009998054116135975


==> Data/MSEQAMr.dat <==
SNR Q16 Q64 Q256
5 1.7439688607280326 3.367345097442683 9.628101240616308
10 0.6652029706840428 1.3265357108083995 2.788407708050653
15 0.1906059900021719 0.3971380106117844 1.5521447544332492
20 0.11149469221361547 0.254935030515958 0.26859088996991526
25 0.04679174588453243 0.0648119965293999 0.3726497593619558
30 0.006528204618822454 0.01933542824691283 0.030316877775907865


==> Data/NMSE_Agg_Mod.dat <==
SNR VecComp Analog OFDMA SumComp
-5 2.441825621090094 63111.42808388 49.48432598996913  37555.51424
-3 1.1865129022067917 1575.96320147 39.40776512505606 787.97984231
-1 0.5805060422675014 69.53807179 23.868181202836034 34.77110846
1 0.308502270334513 13.0651446 14.28524005173324 6.53194827
3 0.18877719316692526 3.71805828 7.81708105966046 1.85961294
5 0.11665832996118984 1.3500575 4.270299527410033 0.67473128
7 0.0799143307177171 0.62595804 2.1884457703624465 0.31318466
9 0.05378474747136897 0.32624969 1.3437437181126237 0.16298741
11 0.03827831346375073 0.1911777 0.7112137515123144 0.09566302
13 0.026944337810336588 0.12483096 0.4433163516569703 0.06236291
15 0.020322126639718736 0.08971933 0.27680524204471585 0.04490683
17 0.014428682183979578 0.05968973 0.18081883885592498 0.02981644
19 0.010581188958945713 0.04651903 0.12216778916792954 0.02328471
21 0.008210624989359025 0.0353278 0.07876261730976587 0.01764219
23 0.007155750928888566 0.02602458 0.043665247256726325 0.01302784
25 0.00687525824460126 0.025628 0.019498558766048387 0.01280156
27 0.006727567752767385 0.01643556 0.005375413464588273 0.00820941


==> Data/NMSEvsKQAM.dat <==
SNR Q4 Q8 Q16 Q32
0 28.22056613130775 19.04119254517186 26.272832746750666 42.156504340817165
5 7.758457893153431 6.731873986873758 8.36205644298974 12.070456086923247
10 2.693903657606541 2.054663228985819 2.6468683143491036 4.224028377951117
15 0.7456489852153251 0.6992582922088905 0.8765144862169736 1.3196191885768729
20 0.2694123637288072 0.20245229544434912 0.2783863631170028 0.41471130837802356
25 0.08335846544544487 0.06721578087995976 0.07734332149243676 0.12351698363348945
30 0.02674162687354777 0.02080236468189663 0.025941342679370146 0.039400971489087735

